Language-Conditioned Observation Models for Visual Object Search

Object search is a challenging task because when given complex language descriptions (e.g., "find the white cup on the table"), the robot must move its camera through the environment and recognize the described object. Previous works map language descriptions to a set of fixed object detectors with predetermined noise models, but these approaches are challenging to scale because new detectors need to be made for each object. In this work, we bridge the gap in realistic object search by posing the search problem as a partially observable Markov decision process (POMDP) where the object detector and visual sensor noise in the observation model is determined by a single Deep Neural Network conditioned on complex language descriptions. We incorporate the neural network's outputs into our language-conditioned observation model (LCOM) to represent dynamically changing sensor noise. With an LCOM, any language description of an object can be used to generate an appropriate object detector and noise model, and training an LCOM only requires readily available supervised image-caption datasets. We empirically evaluate our method by comparing against a state-of-the-art object search algorithm in simulation, and demonstrate that planning with our observation model yields a significantly higher average task completion rate (from 0.46 to 0.66) and more efficient and quicker object search than with a fixed-noise model. We demonstrate our method on a Boston Dynamics Spot robot, enabling it to handle complex natural language object descriptions and efficiently find objects in a room-scale environment.

==> reviews/ICRA/Review21603.txt <==
Reviewer 4 of ICRA 2023 submission 2371

Comments to the author
======================

The paper presents a new approach for object search using a
partially observable Markov decision process (POMDP) with a
language-conditioned observation model (LCOM). The LCOM
uses a deep neural network to generate an appropriate
object detector and noise model for a given language
description of an object. The approach is evaluated in
simulation and demonstrated on a Boston Dynamics Spot
robot, and is shown to outperform a state-of-the-art object
search algorithm in terms of task completion rate and
efficiency.

Problem formulation: I feel the problem can be better
formulated and motivated. Language-driven object search is
really broad. The motivating task the green mug on the
left is great, but there are many aspects of the
instruction. Green mug is an intrinsic attribute of the
object, and on the left is the extrinsic attribute. It is
not very clear what this paper is focusing on solving, and
likely those attributes require different techniques to
solve.

Modeling: This paper models the object search problem as a
POMDP with a discrete action space, and a natural
language-conditioned detector as an observation model. This
seems a departure from a realistic setting. There are some
strong limitations of this model: 1) It is not clear how to
choose the resolution of the grid, since there is a
trade-off between object localization accuracy and the size
of the state space 2) It is a strong assumption that the
object is contained in one grid 3) discrete action space is
limiting, especially in the BD Spot example. The robot
could have been capturing the images continuously and
boosted the search efficiency.

On language conditioned perception model: This paper is
using a somewhat outdated language segmentation model, and
there are some higher-performance alternatives available.
[1] https://arxiv.org/abs/2112.12143
[2] https://arxiv.org/abs/2203.17273

On the novelty of the proposed method. I am worried
important related works havent been sufficiently
discussed. For example, CoW[3] uses CLIP and does
open-vocabulary object goal navigation, and can achieve
similar tasks as the paper. ZSON[4] is similar and should
be discussed. 

[3] https://arxiv.org/abs/2203.10421
[4] https://arxiv.org/abs/2206.12403

On aggregating the confidence of semantic representation on
a top-down occupancy grid has been done before and should
be discussed or compared. [5] 
[5]
https://proceedings.neurips.cc/paper/2020/file/2c75cf268178
8adaca63aa95ae028b22-Paper.pdf

Finally, the evaluation of this paper seems insufficient.
There are public object goal navigation benchmarks
(habitat, https://aihabitat.org/challenge/2022/). Although
the goal of this work is language-driven object search, it
should be able to solve the object goal navigation, as a
base case of the proposed task. The authors could compare
with existing methods on object goal navigation, instead of
just using ablation studies as self-baselines. 

Minor writing comments:
1. In the abstract ... and efficiently find objects in a
room-scale environment without any fiducial markers. 
Mentioning without fiducial markers seems oddly specific.
Since the problem is about object search, not using
fiducial markers is by definition expected.
2. It is not very clear what is the role of Fig 1(a)
3. Fig 2 can be made better. The capitalization can be
unified, and the arrows can be better aligned.

Comments on the video: The video is great, but it shows
some flaws in the proposed method. 1) Given the instruction
on the left, the initialized occupancy grid has equal
confidence on the left and right. There is no component in
the proposed method that can specifically handle this since
the language is only an input to the detector. 2) The robot
looks again when it is facing straight, this is a repeated
action as the first step.


Comments on the Video Attachment
================================

The video is great, but it shows some flaws in the proposed
method. See detailed comments below.

==> reviews/ICRA/Review41043.txt <==
Reviewer 7 of ICRA 2023 submission 2371

Comments to the author
======================

In this work, the authors introduce Language-Conditioned
Observation Models, a type of POMDP observation model that
is designed explicitly for object search tasks which are
language-conditioned and encounter large numbers of
negative observations during a typical rollout. The work
builds upon the authors' previous work OO-POMDP which
introduces this type of object search POMDP with comparably
set up baselines for 3D object search with grid-based
beliefs.

The paper is written in high detail and is mostly easy to
understand, although it does depend on at least briefly
skimming the OO-POMDP work to understand some assumptions
(fan-shaped region, etc). Experiments cover a variety of
ablations and a real robot scenario and are designed to be
convincingly complex yet reasonably simple. These are major
strengths of this paper that make it a great candidate for
ICRA.

Beyond putting the entire experimental system together
(e.g. coming up with the right instantiation of this LCOM
using a language-conditioned image segmentation model,
setting up the environment / task / grid / etc.) one
downside I think is relevant is that the contribution seems
to be limited: language-conditioned CV models already exist
and can be used off-the-shelf (e.g. CLIP) and the language
conditioning is not involved in the process at all except
within the object detector (and is static throughout each
episode). As a result, whether or not the detector and/or
the observation model is "language-conditioned" becomes an
implementation detail: similar results can be achieved by
swapping out the object detector in a
non-language-conditioned observation model too. Therefore
the main contribution, despite the title and the focus on
this angle, seems not to be the language conditioning (no
details of this model / how it's trained / etc. is
provided, rightfully so since it's not the contribution),
but
the belief update that takes into account the various event
probabilities to be ideal for object search (lots of
negative observations) - which I think should be
repositioned in the writing clearly as the main
contribution from the start of this paper. As a result, the
main contribution
as described in IV-B is the belief update scheme (which is
still an interesting contribution albeit with limited
novelty/impact), and it's important to make sure that the
paper's main argument is not misleading (the
language-conditioning part only involves putting together
the individual components and should not be overstated).

Some missing details that I think are relevant:
* The belief representation: the belief seems to be a
distribution over a grid, and the presence of a grid is
mentioned in a number of places, but never explicitly in
the context of the belief.
* This subtle point around using the LCOM during only state
estimation and using a separate observation model for
planning: there is an explanation included for this, but I
think more detail about how the two differ and how that
helps / hurts could be useful.

Comments on the Video Attachment
================================

The video definitely makes it easier to understand what's
going on and should ideally be included in the proceedings.
Perhaps it might be a better idea to show the different
views side-by-side rather than repeatedly switching between
them.

==> reviews/IROS/Review11611.txt <==
Reviewer 4 of IROS 2023 submission 971

Comments to the author
======================

In this paper, a language-conditioned observation model has
been proposed for visual object search for a robot. The
proposed model is based on the works by Hu et al and
Wandzel et al., particularly, combining a language-guided
segmentation method with a planning method. The proposed
method is evaluated both on simulated data as well as with
a real robot. 

There are several major concerns: 

1)	The novelty is incremental. Therefore, it would be
better if the authors tone down when summarising their
contributions in the introduction. Especially, the proposed
model is a combination of two existing methods. This
combination can be novel, but what is different from
Wandzels work apart from including language and whether
this is significant are not clear in the paper. It seems it
followed a rule-based approach to combine these. For
instance, it would have been interesting if the robot could
use the semantic meaning of the command in its visual
search. Also, what happens if the robot cant detect the
object? What action would it take? This is claimed as a
contribution; however, it is not clear how it is addressed
in the paper properly.	
2)	The introduction and the related work are
misleading. There is an ongoing effort in the area of
continual learning. From learning different objects
continually to learning the same objects from different
views, for instance, see
https://lifelong-robotic-vision.github.io/dataset/object.ht
ml. There are also other works focusing on move to see
better, for instance,
https://www.bmvc2021-virtualconference.com/assets/papers/06
15.pdf. However, these are not discussed in the paper. 
3)	Overall, the paper is very hard to understand. With
the presented information in the paper, it would be hard to
replicate this method. 
a. To be more specific, our proposed observation model can
instead account for errors not solely derived from
occlusion by conditioning on complex language. This
statement is not clear and neither how this is achieved is
explained in the rest of the paper nor there is any
experiment supporting this. 
b. In Section IV.A, how are these values for the reward
function set? What is the discount factor (gamma)? 
c. In Section IV.B, it is mentioned that the input is an
RGB-D sensor information, w. What is this exactly?  Please
see if event B_i occurs, this is not defined. What is
sigma to define the sensors overall accuracy? g_L
hasnt been defined anywhere else. It is hard to link with
the rest of the section. 
d. We note that the scores were not specifically trained
for this task. What does this mean? If not trained, how
are they reliable? 
e. The simulation experiment without sensor noise. But how
is this handled with real robot experiments? 
f. It is not mentioned until the last section it can work
with other object detectors, too. What is the motivation
for adding this? 
g. How transition is done from fan-shaped detection to the
occupancy map is not clear and is not explained in the
paper. 
4)	In terms of the experiments, the
introduction/related work says, object search by
leveraging an active sensor. But, in the simulation
experiments, it is mentioned that it is done with a fixed
sensor, as far as I understood. How has this been
evaluated? The use of an active sensor? In the real robot
experiment, was there only one task the green mug on the
left? If this is the case, it seems very limited as it
doesnt make use of complex language commands. It would be
good to examine the number of actions taken by the robot,
depending on the verbal command given. 


==> reviews/IROS/Review11617.txt <==
Reviewer 7 of IROS 2023 submission 971

Comments to the author
======================

The paper addresses the problem of visual object search by
proposing a novel observation model to improve the
detection accuracy of objects using the confidence score of
the detector.

A central aspect of the contribution is using complex
language descriptions to improve the confidence score and
use a more accurate noise model within POMDP synthesizing
search actions.

The proposed approach is evaluated in simulation and on a
real robot (SPOT)showing promising results. In particular,
the approach seems more effective when dealing with (more
realistic) dynamic observation models.

The work is interesting and the contribution seems relevant
to IROS. The writing style is a bit technical and is not
easy to clearly grasp the motivations behind the technical
choices of the approach. In particular, it is not easy to
clearly understand the key novelty introduced with respect
to the state of the art for non-experts in the field.


As far as I understand, the key novelty relies on the
capability of using natural language instructions to better
interpret scenes and refine the observation model. However,
it is not clear how and to what extent the input language
affect the search. 

Which is the supported expressivity of this input language?
what are the assumptions and limits of the expected
instructions?  For example, Is it assumed that the language
would refer to an object inside the same room as the robot?
Or more complex expressions like "find the object in the
next room" could be supported? 

Similarly, do they expect just descriptive instructions of
the object? Or could the language express more complex
instructions to be interpreted with respect to the state of
the robot? For example "find the white cup behind you" or
"find the white cup on the table on the right"?


As far as I understand the input language is only used to
filter input scenes and infer the "confidence" of a goal
state to further explore. Depending on the expressivity of
the language, input instructions could include
"suggestions" about how to find the object (e.g., "find the
object behind you"). If such an expressivity is supported,
how instructions are actually interpreted to support the
synthesis of actions within POMDP? 

In other words, the assumptions, limitations, and supported
interpretation mechanism of the input language is a bit
vague. The authors should better explain the boundaries of
the expected input language.

Furthermore, the experiments do not clearly show if and how
the input language affects the computing in "ambiguous"
scenarios. Let us consider for example the request of
"finding a white cup". What happens if the scene contains
several cups of different colors? Would the robot ignore
all  "not-white cups" and search until it finds the white
one? What if there are no white cups? Would the robot find
a sub-optimal solution considering a "green cup" as a
suitable solution to the request? 


==> reviews/IROS/Review32679.txt <==
Reviewer 10 of IROS 2023 submission 971

Comments to the author
======================

Overview: 
This paper proposes a novel observation model that uses the
detector's confidence score to better model the detection
accuracy. This enables it to handle complex language
descriptions of objects and perform object search with a
real object detector in realistic environments. In
addition, this method can be easily adapted to new
environments without having to relearn the observation
model's parameters. The idea is novel and the paper is
novel clearly written and well organized. 
The reviewer has some suggestions:
(i) The authors have conducted extensive experiment to
demonstrate the validity of the proposed method. However,
there seems to be no comparison with other methods to
exhibit the superiority of this paper. If possible, I am
looking forward to see more comparison of this paper with
other methods.
(ii) The authors are encouraged to report the training
setting (such as learning rate) of the neural network used
for object detection.
(iii) This is not a shortcoming about this work itself. It
is just a question that interests me. The authors assume
that an object is completely contained within one of the
grid cells in the map. However, in actual situations, some
large objects (such as sofas) may occupy more than one
grid. Besides, in 2D space, occlusion between objects can
cause performance degradation. I wonder if this method
still works in this case.


==> reviews/ISRR/Review405.txt <==
Reviewer 1 of ISRR 2022 submission 71

Comments to the author
======================

This paper proposes a POMDP-based system for multi-object
search problems under partial observability for which the
robot is tasked to locate objects within the environment,
where the task is formulated by natural language. At its
core, the paper proposes a languague-condition observation
model (LCOM) that is used to modify the POMDP observation
model based on confidence values outputted by the LCOM. The
system is tested and evaluated on a set of simulated and
physical multi-object search problems.

First, the paper is well motivated and the class of
problems the proposed system aims to address are introduced
sufficiently detailed. The paper also gives a good overview
of state-of-the-art methods for multi-object search. The
core idea of the paper, that is, condition the POMDP
observation model based on the accuracy of an object
detector is interesting and sound.

However, the technical description of the method can be
improved substantially:

- The paper mentions that the proposed observation model is
only used for belief updates, but not for planning. The
poses the question of how the observation model used for
planning is related to the LCOM? The paper should be more
elaborative here and a.) discuss the actual planning
observation model, and b.) whether the planning observation
model has similar characteristics to the LCOM, in a sense
that the observation noise is adaptive to the confidence
scores of an object detector.

- In Section 4.2, what is g_L? This is never formally
introduced

- In Section 4.2 the paper mentions that the proabilities
of events A_i, B_i and C_i are derived from the confidence
score of the object detector. How exactly is this being
done?

- The action space, while discrete, is very large, due to
the parametrized Find(X,Y) action (leading to X*Y actions).
How is this handled? In fact, what is the solver used for
the problem scenarios in the experimental section?

- How exactly is the object detector trained? What is the
loss function? In particual, what is the learning signal
for the output confidence values? The paper would be much
more self-contained if this was discussed in the main text
or the appendix.

- In Section 5.1 the paper suddenly introduces a variable
\epsilon as part of the obervation model. This variable is
never discussed in Section 4.

- What is Z used in equation p(z_i^s | e_i, s, a, c_i^s) =
1 / |Z| ? Should this be |V|?

- It would be helpful if Fig. 2 used the same notations
that are used in the main text, particularly for the
outputs of h_L.

Regarding the experiments:
- The proposed method is a system for multi-object
detection, but it was only tested on single-object search
tasks. Why was it not tested on multi-object search tasks?
Showing good results in those domains would strengthen the
paper quite a bit.

- It would be very helpful if the paper could visualize the
15 scenes along with the initial position of the robot and
the objects that have to be detected. This would give the
reader an indication regarding the difficulty of the
problems.

- In the experimental setup the paper mentions that for the
experiments a planning depth of 3 and an exploration factor
of 10000 is used. What do those values refer to? The search
depth of the online planner and the UCB exploration
constant? This is related to the point above: The paper
should make it clear which solver is being used.

- For the physical robot experiment: The paper mentions
that the robot was able to find the object with a "small
number" of actions. How many actions exactly? How many
actions would an optimal policy roughly need?
 
 
A minor point:
- "sensor nose" => sensor noise

==> reviews/ISRR/Review631.txt <==
Reviewer 3 of ISRR 2022 submission 71

Comments to the author
======================

This paper presents a POMDP-based framework for
object-search in partially-observable embodied
environments. The framework integrates a
language-conditioned detector (pre-trained on RefCOCO) with
an object-oriented planner to navigate to a desired object.
Unlike prior methods with object detectors that are
restricted to a predefined set of object-categories, this
language-conditioned approach is easily extendable to a
diverse set of objects and attributes. The POMDP
formulation also provides a decision-theoretic approach for
handling partial-observability where the desired object
might not be immediately apparent. Experimental results
include success-rate and path-weight success-rate (SPL)
evaluations in AI2THOR scenes. These results include some
ablations of the proposed approach. The approach is also
validated with real-robot experiments on a simple
object-search task with a Spot robot.


Strengths:

+ The overall approach of integrating planners with learned
models like vision-language detectors is an interesting
direction for the community. Existing vision-language
frameworks mostly deal with full-observable images, and
often struggle to handle partial-observability and
long-horizon reasoning in a principle manner. Further,
end-to-end approaches for decision-making are data hungry,
whereas the approach here relies on classical planning
without the need for human-annotated data. 

+ The experimental evaluations are set in the AI2THOR
simulator, which makes them easily reproducible if the
authors decide to open-source their code and evaluation
framework. The approach was also validated on a real-robot
with noisy sensors, and not just confined to sim-only
experiments 

+ Generally, the exposition of methods is clear and easy to
follow. The formal definitions in Section 4 are helpful in
gaining a quick understanding of the framework.


Weaknesses: 

- One major concern is that the main experimental results
are mostly limited to ablations, without any strong
baselines for reference. More specifically: (1) a key
premise of the paper is that language-conditioned models
are better than object-detectors, but there are no
baselines comparing against object-detectors. An
object-detector might not be able to distinguish between
the left mug or shiny steel cup, but it should at least
provide a simple majority-class baseline where detecting
any cup/mug would suffice. (2) Would a simple
heuristic-based approach  like spinning on the spot and
running an object-detector for each viewpoint  be
sufficient? Since the paper does not specify the average
time-horizon to find the desired object, its unclear how
many evaluation instances actually need planning to solve
the search problem. Specifically, in the Spot experiments,
it seems like simple rotations (with minimal translations)
are sufficient. However, in AI2THOR scenes, the
heuristic-based approach might perform substantially worse
 which if shown empirically, would strengthen the case for
planning.

- Expanding on (1) from above, its unclear how the
proposed approach compares to COS-POMDP by Zheng et al.
COS-POMDP also has a similar problem setup for
object-search in partially-observable environments.
COS-POMDP uses a pre-trained objector (YOLOv5) and common
object-relationships as a prior for finding nearby objects.
COS-POMDP might be orthogonal to this paper, but for a
practitioner interested in solving object search, its
unclear what is the best approach for finding objects in
partially-observable environments. Further, the
experimental results can be greatly improved if
language-conditioning is shown to be crucial for solving
certain tasks. 

- The exposition of experimental details and results in
Section 5 could be greatly improved. More specifically, (1)
it would be helpful if Figure 4 is self-sufficient; its
unclear what the variables (sigma and epsilon) are
referring to at first glance. (2) What is the average
time-horizon for successful searches? Both in simulation
and real-robot experiments. (3) What is the average
planning-time for searches? If it takes 5-8 mins per
action, this might be useful information for a
practitioner. (4) What sort of instance variations (green
vs blue cup) exist in the AI2THOR scenes? How often are
attributes like color, shape etc. needed to disambiguate
between two similar instances?


Minor Comment:

- The related work could also include other end-to-end
methods for language-conditioned object search, e.g. Min et
al. and Blukis et al. While object-search is not the main
goal of these works, object-search is often a sub-problem
for such methods. 

References
Zheng et al. https://arxiv.org/pdf/2110.09991.pdf
Min et al. https://arxiv.org/abs/2110.07342
Blukis et al. https://arxiv.org/abs/2107.05612 

